Transformation of Node to Knowledge Graph Embeddings for Faster Link Prediction in Social Networks

Recent advances in neural networks have solved common graph problems such as link prediction, node classification, node clustering, node recommendation by developing embeddings of entities and relations into vector spaces. Graph embeddings encode the structural information present in a graph. The encoded embeddings then can be used to predict the missing links in a graph. However, obtaining the optimal embeddings for a graph can be a computationally challenging task specially in an embedded system. Two techniques which we focus on in this work are 1) node embeddings from random walk based methods and 2) knowledge graph embeddings. Random walk based embeddings are computationally inexpensive to obtain but are sub-optimal whereas knowledge graph embeddings perform better but are computationally expensive. In this work, we investigate a transformation model which converts node embeddings obtained from random walk based methods to embeddings obtained from knowledge graph methods directly without an increase in the computational cost. Extensive experimentation shows that the proposed transformation model can be used for solving link prediction in real-time.

==> comments.txt <==
Introduction Comment:
% ML 052518: Here follows the outline of the paper. Try to find papers and fill in summary and critics of them here

% general overview in deep reinforcement learning (possibly deep learning)

% the problems of deep reinforcement learning - lack of interpretation

% visualization effort in deep learning 

% overview of the proposed approach

% contributions of this paper: 1) provide a new & novel way to memorize scenes
%                              2) compatible with any state-of-the-art reinforcement learning
%                              3) Bayesian model for further analysis
%                              4) possible improvement the state-of-the-art algorithms from analysis

% ML 052518: Overview of the paper 




